Multilingual Simplification of Medical Texts

Automated text simplification aims to produce simple versions of complex texts. This task is especially useful in the medical domain, where the latest medical findings are typically communicated via complex and technical articles. This creates barriers for laypeople seeking access to up-to-date medical findings, consequently impeding progress on health literacy. Most existing work on medical text simplification has focused on monolingual settings, with the result that such evidence would be available only in just one language (most often, English). This work addresses this limitation via multilingual simplification, i.e., directly simplifying complex texts into simplified texts in multiple languages. We introduce MultiCochrane, the first sentence-aligned multilingual text simplification dataset for the medical domain in four languages: English, Spanish, French, and Farsi. We evaluate fine-tuned and zero-shot models across these languages, with extensive human assessments and analyses. Although models can now generate viable simplified texts, we identify outstanding challenges that this dataset might be used to address.

==> acl_latex.txt <==
% This must be in the first 5 lines to tell arXiv to use pdfLaTeX, which is strongly recommended.
\pdfoutput=1
\PassOptionsToPackage{dvipsnames,table}{xcolor}
% In particular, the hyperref package requires pdfLaTeX in order to break URLs across lines.

\documentclass[11pt]{article}

% Remove the "review" option to generate the final version.
%\usepackage[review]{acl}
\usepackage[]{acl}
\usepackage{graphicx}
\usepackage{cuted}

% Standard package includes
\usepackage{times}
\usepackage{latexsym}
\usepackage{longtable}
\usepackage{multirow}
\usepackage{amsmath}

% For proper rendering and hyphenation of words containing Latin characters (including in bib files)
\usepackage[T1]{fontenc}
% For Vietnamese characters
% \usepackage[T5]{fontenc}
% See https://www.latex-project.org/help/documentation/encguide.pdf for other character sets

% This assumes your files are encoded as UTF8
\usepackage[utf8]{inputenc}

\usepackage{booktabs}

% This is not strictly necessary, and may be commented out,
% but it will improve the layout of the manuscript,
% and will typically save some space.
\usepackage{microtype}

%moving the items in the list left
\usepackage{enumitem}
\setlist[itemize]{align=parleft,left=4pt..10pt}

\newcommand{\wx}[1]{\textcolor{magenta}{\bf\small [#1 --WX]}}
\newcommand{\jl}[1]{\textcolor{blue}{\bf\small [#1 --JL]}}
%\newcommand{\wx}[1]{\todo[color=magenta!50,size=\tiny]{#1 --WX}}

% If the title and author information does not fit in the area allocated, uncomment the following
%
%\setlength\titlebox{<dim>}
%
% and set <dim> to something 5cm or larger.


\usepackage[textsize=scriptsize]{todonotes}

\newcommand\jessy[1]{\todo[color=orange!40]{{\bf Jessy}: #1}}

\newcommand\dataall{{\sc MultiCochrane}}
\newcommand\datahuman{{\sc MC-clean}}
%-\textit{human}}
\newcommand\datanoisy{{\sc MC-noisy}}
%-\textit{noisy}}

\title{Multilingual Simplification of Medical Texts}

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         Address line \\ ... \\ Address line}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% For authors from different institutions:
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \And  ... \And
%         Author n \\ Address line \\ ... \\ Address line}
% To start a seperate ``row'' of authors use \AND, as in
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \AND
%         Author 2 \\ Address line \\ ... \\ Address line \And
%         Author 3 \\ Address line \\ ... \\ Address line}

\author{Sebastian Joseph$^{1}$\ \ \ \ 
Kathryn Kazanas$^{1}$\ \ \ \ 
Keziah Reina$^{1}$\ \ \ \ 
Vishnesh J. Ramanathan$^{2}$\\
\textbf{Wei Xu}$^{2}$\ \ \ \ 
\textbf{Byron C.\ Wallace}$^{3}$\ \ \ \ 
\textbf{Junyi Jessy Li}$^{1}$
\\
$^1$The University of Texas at Austin\\
$^2$Georgia Institute of Technology, $^3$Northeastern University\\
{\small \tt \{sebaj, kreina, jessy\}@utexas.edu, katkazanas@gmail.com} \\
{\small \tt \{vishnesh@, wei.xu@cc.\}gatech.edu, b.wallace@northeastern.edu}
}

\begin{document}
\maketitle
\begin{abstract}
%Automated text simplification aims to produce simple versions of complex texts. This task is especially useful in the medical domain, where the complex and technical nature of medical texts often creates a barrier for a layman to read. However, simplification models also run the risk of generating factual errors in the simplified texts that they produce. These errors range from obvious omissions to subtle insertions and substitutions of unsupported claims. This problem renders these models incapable of practical use in the medical domain, as communicating facts is usually the central function of medical texts. This paper proposes a few avenues that aim to improve the factuality of text simplification models, especially in the medical domain. It will introduce a simplification dataset for the medical domain that is annotated with factuality in mind. It will also explore various synthetic data generation methods, aimed at producing difficult and diverse examples of factual inconsistencies, with the aim of training a classifier adept at detecting such inconsistencies. 

Automated text simplification aims to produce simple versions of complex texts. This task is especially useful in the medical domain, where the latest medical findings are typically communicated via complex and technical articles. This creates barriers for laypeople seeking  access to up-to-date medical findings, consequently impeding progress on health literacy. Most existing work on medical text simplification has focused on monolingual settings, with the result that such evidence would be available only in just one language (most often, English).
%limiting access to simplified information to just one language. 
%Instead, we seek to 
This work %aims to increase access to a wider range of audiences via 
addresses this limitation via \emph{multilingual} simplification, i.e.,
%Multilingual simplification seeks to increase access to this information by 
directly simplifying complex texts into simplified texts in multiple languages. 
We introduce \dataall{}, the first sentence-aligned multilingual text simplification dataset for the medical domain in four languages: English, Spanish, French, and Farsi. 
%Using this data, we train a sentence alignment model that allows us to obtain larger---though noisier---parallel data for sentence simplification. 
We evaluate fine-tuned and zero-shot models across these languages, with extensive human assessments and analyses. 
Although models can now 
%It also introduces an expanded noisy multilingual dataset collected through automatic alignments. Models trained on these datasets prove to 
generate viable simplified texts,
%in a variety of languages, opening the door to make complex medical texts accessible and understandable in several languages.
we identify outstanding challenges that this dataset might be used to address. %can be useful for.

\end{abstract}

\section{Introduction}
\label{sec:intro}

%diagram link: https://docs.google.com/presentation/d/1AVDnuk7nMtLTmqJmJUHiSiTC1x4ZL_QkmZ8SkSaVi_M/edit?usp=sharing 
\begin{figure}[t]
    \centering
    \includegraphics[width=\linewidth]{figures/Diagram.pdf}
    \caption{Examples of our dataset and system outputs for multilingual medical text simplification. The dataset has simplifications available in four languages (English, Spanish, French, Farsi), and system outputs were analyzed for factual errors (\textcolor{red}{red}), fluency errors (\textcolor{blue}{blue}), and simplicity ({\color{ForestGreen} green}) among other criteria.}
    \label{fig:intro_diagram}
\end{figure}

Important findings in medicine are typically presented in technical, jargon-laden language in journal articles or reviews, which is difficult for a  general audience to understand. This impedes transparent and fair access to critical medical information and ultimately hinders health literacy, which is ``one of the most promising and cost-effective approaches to overcome the Non-Communicable Disease challenge''~\cite{liu2020meaning}.

Text simplification models which automatically transform complex texts into simpler versions understandable by lay readers~\cite{siddharthan2014survey,alva2020data} have emerged as a promising means of providing wider access to published medical evidence. 
Recent work on simplification has fine-tuned large pre-trained models ~\cite{van2020automets,cardon2020french,devaraj-etal-2021-paragraph,guo2022cells,trienes2022patient,basu2023med}, explored reinforcement learning~\cite{phatak2022medical}, and evaluated zero-shot performance via prompting~\cite{august2022paper}. 

However, this work has so far 
exclusively considered monolingual text simplification. 
Consequently, \emph{we do not know how well models perform when the simplified text is \textbf{not} in the same language as the original, complex text}. 
This limits the (potential) availability of simplified information to a few high-resource languages---especially for the medical domain---and leads to equity issues such that individuals who do not speak English will still face a high barrier to information access.\footnote{While machine translation, to a certain extent, may be able to overcome this limitation, it is far from ideal due to variability in translation quality across languages~\cite{ruder2021xtreme} and other issues including cost and interpretability as discussed in~\citet{vu-etal-2022-overcoming}. This paper evaluates a simplify-then-translate pipeline.} 
%While machine translation, to a certain extent, may be able to overcome this limitation, certain attributes, such as style and content selection, may not carry over perfectly from one language to another. 
%At the heart of this issue lies the lack of data. 
Work in this direction is impeded by a lack of data. 
The largest resources in text simplification are not in the medical domain, and parallel corpora for medical simplification only exist in single languages, namely English~\cite{devaraj-etal-2021-paragraph,guo2022cells,basu2023med}, French~\cite{grabar2018clear,cardon2020french}, and German~\cite{trienes2022patient}. %Consequently, it is infeasible to train and evaluate models on the same dataset. Additionally, informative human evaluation of system outputs across languages require linguistic expertise that has so far yet to reach multiple languages at the same time.

%, with both new data and fine-grained evaluation.
%By enabling complex text to be simplified in a variety of languages, multilingual simplification would increase access to simplified medical texts for a much wider range of audiences, further expanding on the original goal of text simplification: increasing accessibility. We advance the state of multilingual medical simplification with both new data and fine-grained evaluation.

This paper advances the state of \textit{multilingual medical simplification}, in which complex texts are to be directly simplified into  target languages. 
Our contributions are as follows. 
First, we introduce \dataall{} (Figure~\ref{fig:intro_diagram}), the first parallel dataset for medical text simplification across multiple languages: English, Spanish, French, and Farsi.
%human-aligned multilingual text simplification dataset for the medical domain in English, Spanish, French, and Farsi. 
\dataall{} contains aligned sentence pairs sourced from the Cochrane Library of Systematic Reviews,\footnote{\url{https://www.cochranelibrary.com}} which is a library of meta-analyses of treatment effectiveness. %of a clinical topic or disease. 
These review articles include both a technical abstract and a plain-language summary (PLS), from which we derive the two subsets of \dataall{}: (1) \datahuman{}, 101 technical abstracts with expert-annotated manual alignments first derived in English, then semi-automatically aligned to other languages (partially verified by bilingual speakers). \datahuman{} contains $\sim$5k sentence pairs across all 4 languages. (2) \datanoisy{}, a larger but noisier subset created with an automatic sentence alignment model that was trained on \datahuman{}. \datanoisy{} is sourced from around 7.8K medical reviews, with $\sim$100K sentence pairs across languages.

%. Notably, a substantial subset of abstracts and PLS are translated into several languages, enabling the creation of a multilingual text simplification dataset. %; although they do not constitute parallel data per se~\cite{devaraj-etal-2021-paragraph},

%This paper will also introduce a unique annotation tool for the purpose of building and annotating datasets for text simplification called ANNO-VIEWER. We also introduce COCHRANE-NOISY, a larger but noisier multilingual dataset that was created through a sentence alignment model that was trained on the human-aligned dataset. This dataset is sourced from around 7700 systematic reviews, with more than 61000 unique sentence pairs. \jessy{Sebastian: summarize how large the data is.}

\dataall{} enables systematic evaluations of medical text simplification models. 
Here we evaluate a range of large pre-trained  language models, in both zero-shot and fine-tuned settings, %fine-tuned and zero-shot models, 
on 
%We also perform human and automatic evaluations for fine-tuned and zero-shot models in 
the task of text simplification across four languages. In addition to automatic evaluations, we report  human assessments which cover simplicity, fluency and factuality \cite{devaraj-etal-2022-evaluating}. We also report the correlation between the automatic metrics and these human assessments, which we find to be mostly weak. Our results show that while pre-trained models are effective at simplification in English, their abilities degrade significantly on other languages, where they tend to introduce factuality errors. 
GPT-3 (zero-shot) yields outputs that are comparatively factually accurate, but which tend to be extractive and so not adequately simplified. 
Flan-T5 (zero-shot) degrade significantly in quality when simplifying to other languages, producing many factual and fluency errors.
We also analyze the approach of translating English simplifications to other languages, which in many instances is able bypass these issues.
%\jessy{Please update these findings according to the new analyses and the auto-manual correlation analyses! ADDRESSED}
%For zero-shot models such as GPT-3, although the outputs are more factually consistent in comparison, the outputs become more extractive and hence did not achieve proper simplification.

We publicly release \dataall{}, model outputs, and all human judgments collected for this work.\footnote{\url{https://github.com/SebaJoe/MultiCochrane}}
Our hope is that this dataset and our initial results motivate essential future work on multilingual medical text simplification to advance model performance across languages.

%From the resulting analysis and discussion, we will also present a few challenges faced by the current state of multilingual simplification, and how this dataset may be able to address them. 

%However, a major issue with automated text simplification models is its tendency to produce factual errors in the generated text, especially in the case when they are used in the medical domain \citep{devaraj-etal-2021-paragraph}. This renders these model incapable for practical use in the medical domain, where the accuracy of the facts communicated has high value. Presenting simplified texts with factual errors as a trusted medical document would possibly make the problem of medical misinformation even worse. 

%Previous works have analyzed factuality and faithfulness in the context of other conditional generation tasks, such as summarization. However, this issue has been largely overlooked in the simplification domain. Recently, some works have explored this aspect of automated simplification \citep{devaraj-etal-2022-evaluating}, analyzing the types of factual errors typically produced by simplification models.

%There is yet an investigation into possible solutions to this factuality problem in text simplification. This paper will explore various avenues to address how to improve the factuality of simplification models, especially in the medical domain. First, a text simplification dataset in the medical domain that is annotated with factuality labels will be introduced. These factuality labels could be used by models to learn how to detect different types of factual errors. This dataset contains aligned sentence pairs sourced from the Cochrane Library of medical reviews. The process in which these articles are collected as well as how they are annotated will be further described. How the dataset performs for tasks such as automatic sentence alignments and multilingual simplification will also be further described. This paper will also introduce the a unique annotation tool for the purpose of building and annotating datasets for text simplification called ANNO-VIEWER.

%This paper will also explore various methods to generate synthetic data, as in data that artificially generated to emulate real examples that are factually consistent or factually inconsistent. A synthetic dataset is needed to create models that account for factuality. This paper will detail several methods that have been explored that are specifically aimed at producing difficult and diverse examples, which will be useful in training a robust factuality classifier, capable of detecting a wide range of factual errors. 

\section{Related Work}
\label{section:related-work}
The largest resources used to train automatic simplification models %that %data-driven simplification models rely heavily on 
are two general domain corpora: the Wikipedia-Simple Wikipedia corpus \citep{zhu-etal-2010-monolingual, woodsend-lapata-2011-learning, coster-kauchak-2011-simple,jiang-etal-2020-neural}, and the Newsela corpus \citep{xu-etal-2015-problems,jiang-etal-2020-neural}. 
%These resources were meant to be general-purpose simplification methods, with no specific focus on any domain of technical text. 
This paper focuses on simplification in the medical domain, %which is urgently needed in order 
which is important if we are to bridge the information gap exemplified by low medical literacy levels worldwide \citep{10665-326432}. 

\paragraph{Medical Simplification Datasets.} While there have recently been increasing efforts to create parallel corpora for medical text simplification in English~\cite{van2019evaluating,cao-etal-2020-expertise,devaraj-etal-2021-paragraph,guo2022cells,basu2023med}, data in other languages remain scarce. \citet{grabar2018clear} constructed the CLEAR dataset in French, part of which is derived from 13 Cochrane articles; \citet{trienes2022patient} introduced a dataset on German consisting of clinical notes. Other prior work in non-English medical text simplification has focused on lexical simplification \cite{abrahamsson2014medical,kloehn2018improving,alfano2020design}, where the primary focus was on substituting synonyms and semantically related terms. In terms of data sourcing, our work is most similar to \citet{devaraj-etal-2021-paragraph} (which is in English only). However, their work derived roughly-aligned paragraphs consisting of specific sections (methods and conclusions only) of the Cochrane abstracts and PLS; by contrast, we derive manual and automatically aligned sentences for full abstracts.
%Later, \citet{} and \citet{van2019evaluating} introduced sentence-aligned corpora that were automatically derived. However, this corpora was purely monolingual in contrast to our dataset. Grabar and Cardon (2018) also created a simplification corpus, which was also monolingual but in the French language. More recent developments in medical text simplification dataset focus on monolingual simplification, including Med-EASi, a finely annotated medical dataset designed for controllable medical simplification.  


%\jessy{I did not include any info on simplification systems or multilingual summarization systems; don't feel they are this related but would be good to discuss in short paragraphs if we have time later. See comments for citation keys.}

\paragraph{Multilingual Simplification Datasets.} Multilingual datasets have been introduced for the task of summarization. The MLSUM dataset~\cite{scialom2020mlsum} is a large summarization corpus containing article/summary pairs in five languages, sourced from newspaper articles. 
%\wx{Is there some work on generating simple summaries, something like that?} 
General-domain non-English datasets for simplification also exist as extensively surveyed in~\citet{ryan-2023-revisiting}. Notably, MUSS \cite{martin2022muss} used Common Crawl to mine millions of sequence pairs in English, Spanish, and French. The significant difference between MUSS and our dataset is MUSS's lack of cross-lingual alignment, i.e., alignment of sequence pairs from one language to another.
\citet{agrawal-carpuat-2019-controlling} derived noisily aligned English-Spanish data from the Newsela corpus \cite{xu-etal-2015-problems}. However, to date, there is no aligned dataset for text simplification where one source sentence is paired with target sentences in multiple languages simultaneously as in our work. 
%all at once. 
%\wx{Newsela actually has this, except that prior work \cite{agrawal-carpuat-2019-controlling} did not do a very good job to sentence-align them (so, it kind of exist but not quite)}.
%

%Multilingual summarization citation keys in bib file: wan2010cross,duan2019zero,chi2020cross,lewis2020pre,maurya2021zmbart,vu-etal-2022-overcoming
 
%In the area of modeling text simplification, most work has been focused on sentence simplification, using encoder-decoder models to reduce the task to a type of monolingual translation. In the area of medical simplification in particular, Basu et al. proposed a sentence simplification system that allows the user to control how the model simplifies. In a break from sentence simplification, Devaraj et al. created a paragraph-level medical simplification system using data derived from the Cochrane Library, which is where our dataset is also sourced from.   

%Prior work has developed systems for multilingual summarization. \citet{vu-etal-2022-overcoming} conducted experiments in the context of cross-lingual summarization using . 
%However, the paradigm of multilingual simplification, as in, simplifying from one language to another, has not been explored to the best of our knowledge.


%\section{Data Source}\label{sec:sourcing}
%\wx{I felt this section is a bit redundant from the paragraph that described Cochrane Library in Section 1, perhaps can skip this entire section; then restructure to ``Section 3 - The \dataall{} Corpora'', under which has ``Section 3.1 - Manual Alignment (\datahuman{})'' and ``Section 3.2 - Automatic Alignment (\datanoisy{})''; something like that?}


%This section describes our data creation process for \dataall{}.

%The textual source for our dataset is the Cochrane Library of Systematic Reviews. This online library contains meta-reviews of various medical interventions and diagnostic tests. A key feature of the Cochrane Library in the context of simplification is that it contains both the technical abstracts and the plain language summaries (PLS) of its reviews, both written independently from the full review itself; hence are comparable text though not parallel~\cite{devaraj-etal-2021-paragraph}.\footnote{Most of the existing medical simplification corpora are also derived from comparable other than parallel texts.} These abstracts and their PLS counterparts serve as the principal source of alignment for our work. Crucially from a multilingual aspect, the Cochrane Library also provides these abstracts and PLS in several languages, aligned almost one-to-one with their English counterparts, allowing the annotations and alignments to be easily transferable to create a multilingual dataset. 

\section{The \dataall{} Corpus} 
\label{sec:sourcing}
We source \dataall{} from the Cochrane Library of Systematic Reviews's publicly available technical abstracts and plain-language summaries; these are comparable texts, though not parallel~\cite{devaraj-etal-2021-paragraph}. Crucially, from a multilingual perspective these abstracts and PLS exist in several languages (detailed in Sections~\ref{sec:data:multihuman} and \ref{sec:data:multinoisy}), aligned almost one-to-one with their English counterparts. This allows annotations and alignments to be easily adapted to create a multilingual dataset. In total, we use 7,655 abstract-PLS pairs from the Cochrane Library.

We first create \datahuman{} (Section~\ref{sec:datahuman}, 101 abstracts) using a mixture of manual alignments (for English) and semi-automatic alignments with partial verification (for other languages). The rest of the abstracts were used for the creation of the large-scale noisy \datanoisy{} (Section~\ref{sec:datanoisy}).
%For \datahuman{} (Section~\ref{sec:datahuman}), we first create a manually aligned subset of 101 abstracts for English, and then automatically align for other languages taking advantage of Cochrane's natural 1-1 mapping from English to other languages; this 1-1 mapping were verified by speakers proficient in the target languages. The rest of the abstracts were used for the creation of the large-scale noisy \datanoisy{} (Section~\ref{sec:datanoisy}), aligned by training an aligner on \datahuman{} on the English side.
%We manually aligned (English) and verified a subset of them (multi-lingual) for \datahuman{} (Section~\ref{sec:datahuman}); the rest were used for the creation of the large-scale noisy \datanoisy{} (Section~\ref{sec:datanoisy}). 
%
The total number of sentences, along with the average number of tokens in all sentences, are shown in Table~\ref{table:train_filtering}. %\wx{The content of Table 1 will be a surprise to the readers, as they haven't read anything about filtering at this point, which is only discussed more than a page later; also the readers would not understand what is the ``training set'' is and what is it for?}
%\jessy{Per Wei's comments, Sebastian could you please create a full table containing total number of sentences (not just in train)? Note that we need to add a full table later on exact number for train/validation/test.}

%filtering is only applied to the train set because the alignments in the test and val set are all human aligned. 

\subsection{Clean Alignments: \datahuman{}}
\label{sec:datahuman}

%To ensure the quality of our dataset, we created a web-based annotation tool (named {\sc anno-viewer}) and 
For \datahuman{}, we first create a manually aligned subset of 101 abstracts for English. 
We then automatically align for other languages by exploiting Cochrane's natural 1-1 sentence alignment from English to other languages; this alignment was verified by annotators on a sizable sample of the data. 
%\datahuman{} consists of  manually aligned sentences of the abstract and PLS for 101 Cochrane articles by five trained linguists. 

Our annotation team consists of 5 trained linguistics students with  native English proficiency and native or advanced mastery over one or more of the other languages covered in this work. 
%This resulted in complex-simple sentence pairs manually aligned for English \wx{and ... say something about other languages here too}. \jessy{Sebastian please add \# of sents in other languages.}


\input{tables/train_filtering.tex}



\subsubsection{English Annotation}

%\paragraph{Annotation} Annotators for manual alignment of \datahuman{} were students in a Linguistics department at a U.S.\ University who were ethically compensated for their work. All annotators had native English proficiency, and were also native or advanced in one or more of the other languages covered in this work. A total of five annotators worked on this dataset.

Annotators were provided abstract-PLS pairs and were tasked with aligning sentences in the abstract with sentences in PLS according to their similarity in content. 
This is a challenging task:
%This annotation task is difficult. 
annotators had to be able to understand complex medical texts, and align sentences by repeatedly searching through text on both the simple and complex sides. To assist with their annotation, we built the {\sc anno-viewer} tool inspired by \citet{jiang-etal-2020-neural} 
%{\sc Anno-viewer} is designed to 
%The primary function of this tool is 
to enable annotators to efficiently align sentences (see screenshots in Appendix~\ref{app:annoviewer}).\footnote{We release the {\sc anno-viewer} annotation tool publicly together with our datasets.}
%enable annotators to make one-to-one, one-to-N, N-to-one, and N-to-M alignments efficiently. 
This annotation tool also has functionality allowing the annotator to use existing similarity measures (listed in Section~\ref{sec:data:autoalignment}) to help find sentence alignments faster. When a sentence is selected for alignment, the tool can sort the other document (either abstract or PLS) by which sentences are most similar to the selected sentence. 
%We process alignments post-hoc for each document \wx{what does ``post-hoc'' mean or refer to here?}.
After aggregating all alignments for a document into a bipartite graph for analysis, we processed the data into individual sentence pairs (see Appendix \ref{app:align_analysis}).
The breakdown of different alignment types in the dataset is presented in Table~\ref{table:atype_tab_main}.

\input{tables/align_analysis_main.tex}

Due to the high cognitive load imposed by aligning medical documents, we first selected a set of 25 documents aligned by at least 2 annotators (15 of which aligned by at least 3). Once we were confident of their inter-annotator agreement (see below), the rest of 75 documents were then single-annotated.
%\footnote{1 article was annotated by all 5 annotators; 10 articles annotated by 4; 4 articles annotated by 3; 10 articles annotated by 2}. 



%A majority of the articles, precisely 76 articles, were annotated individually.\jessy{How many hours were spent per document? Do we have a notion?} The rest of the articles, 25 articles, were annotated by multiple annotators. 
%For the 25 articles we took the union of the alignments made by each annotator to aggregate alignments. Non-overlapping alignments between annotators were rare, and are usually valid alignments missed by other annotators and were rare occurrences in general. 
%We used these 25 articles for agreement calculations that we will describe in detail further in this paper. 
%\jessy{Sebastian, describe precisely how many articles were used for training, agreement calculation, and that the rest were individually annotated. ADDRESSED}

%Annotators were allowed to align sentences in groups. 
%Aligned sentences also do not have to perfectly match in content, and the simplified sentence may contain insertions or deletions.

%Despite annotators being allowed to annotate sentences in groups, the dataset is made up entirely of one-to-one alignments, formed by treating every sentence aligned to another sentence as a single alignment.\jessy{This is more about logistics/setup; consider moving it till later.} This is done in order to ensure that output for any model trained on this dataset would be a single sentence and would not be variable, making it comparable to the gold output. A majority of the annotated sentence alignments were indeed one-to-one (55\% of all annotated alignments had a one-to-one relationship), so this transformation did not have a major impact.  \jessy{Can you please add the exact \% of non 1-1 (or cross reference if you already have?)} %\sebastian{footnote or appendix pointing to this information}

%talk about how the annotators would annotate, and the nature of the annotations. Types of alignments etc.

%talk about how the dataset was compiled from this information. 


%Annotators had two tasks: aligning the sentences from the complex abstracts to those from the corresponding plain language summaries and annotating the aligned sentence pairs that they find with factuality labels. These factuality labels are based on the taxonomy of factual errors described in \citet{devaraj-etal-2022-evaluating}. There are four labels that are annotated: insertion errors, deletion errors, substitution errors, and elaborations. The first three fields describe whether the simplified text inserts additional non-entailing information, deletes key ideas, or substitutes the intended meaning in the complex text. They describe "errors" in the alignment formed, where the information being added or substituted has to be non-entailing. On the other hand, elaborations are not errors. They are anything that explains or simplifies a concept or idea in the complex text for the simplified text. As a result, elaborations will entail the information in the complex text.

%Annotators use the taxonomy described in Figure \ref{fig:my_label} to annotate their aligned sentence pairs. The alignments are scored on a scale of 0-2 for all categories. For all categories, a 0 rating indicates that no presence of the factual error or elaboration. For deletions, statistical information (p-value, etc.) being removed in the simplified sentence is not regarded as a deletion. This determination was made in order under the consideration that this information was difficult to simplify and therefore would be undesirable in simplified sentence. For factual errors, the differentiation between a 1 and a 2 rating is determined by whether the error caused a significant change in the meaning of the sentence, which is up to the discretion of the annotator. Usually, annotators make this determination by assessing whether the error caused the original meaning to be unrecoverable from the simplified sentence. As for elaborations, the distinction between a 1 and a 2 is determined by whether the elaboration is a part of the sentence or the entire sentence is an elaboration. 

% \subsection{Annotation Tool}

% %%Put more focus on the tool's functionality

% This annotation task is difficult. Annotators would have to be able to read complex medical texts, align sentences by repeatedly searching through text, and annotate them in the intensive task of determining their factual inconsistencies. In order to make this task easier for the annotators, I introduced the ANNO-VIEWER tool. 

% ANNO-VIEWER is inspired by a similar annotation tool that was used in \citet{jiang-etal-2020-neural} for correcting crowdsourced alignment labels used for training and evaluating a neural CRF model for aligning sentences. 

% The primary function of this tool is to enable annotators to make one-to-one, one-to-N, N-to-one, and N-to-M alignments efficiently. The ANNO-VIEWER also makes factuality labeling easier by making the transition from finding the alignment and annotating that aligned pair seamless. 

% This annotation tool also has the additional functionality of allowing the annotator to used existing similarity measures to help find sentence alignments faster. When a sentence is selected for alignment, the tool can sort the other document by which sentences are most similar (determined by the automatic similarity measure) to the selected sentence. 


%%Table 2 can go here are well. Also, describe what is going on in the table. What is up with the BLEU scores? Describe why the data is the way it is.
\input{tables/elab_and_del.tex}




\paragraph{Inter-annotator Agreement.}
We used the aforementioned 25 articles to calculate inter-annotator agreement based on the F1 score, following prior research on word and sentence alignment \cite{jiang-etal-2020-neural, lan-etal-2021-neural}.\footnote{Alignment requires $N$ (sentences) by $M$ (sentences) comparisons, while only a small amount of which being positive (i.e., aligned), thus F1  is more commonly used than correlation measurements for calculating agreement for alignment.} For each annotator, their alignments were evaluated against the set of alignments from other annotators (in the case of multiple annotators, we use aggregated alignments where a majority of the other annotators agree). 
%Precision, recall, and F1 scores for that annotator were calculated in this way. 

Overall, the macro-average F1 score across annotators was 0.89, indicating high agreement for the alignment task. Non-overlapping alignments are rare; a major source of disagreement between annotators was related to multiple alignments made to the same simple sentence (multi-alignments) that were either captured by some annotators but excluded by others. Since the content in the abstracts is highly technical (and in some cases contrasted significantly in style and vocabulary with the simplified summary), annotators had difficulty determining whether some sentences conveyed similar meaning. In general, annotators were conservative, only aligning sentences when they were confident in the alignments. 
Therefore, there is a low prevalence of incorrect alignments (i.e., alignments are high-precision). 
Annotators typically used {\sc anno-viewer}'s sentence similarity sorting to verify their alignments or to identify additional multi-alignments.

\paragraph{Dataset Summary.}
%not exactly sure how much time was spent. I would say 15 minutes on average for me. 
Table \ref{table:elab_and_del} presents additional statistics on the aligned and unaligned sentences in both complex and simple texts in the English portion of \datanoisy{}. 
%We refer to unaligned sentences in complex texts and simple texts as deletions and elaborations, respectively. 
For complex texts (i.e., technical abstracts), an unaligned sentence indicates that its information is not present in (\emph{deleted} from) the simplified text. On average, just over 60\% of sentences in complex texts is deleted, indicating that most of the core information from  complex texts is included in simple texts. 
In PLS, an unaligned sentence indicates added information not present in the complex version. 
We observe that 
%However, we use the specific term elaboration because 
an overwhelming majority of this added information \emph{elaborates} on concepts or defines terms~\cite{srikanth-li-2021-elaborative}. %The data shows that, o
%The average elaboration ratio \wx{a bit unclear how the ration is being calculated, what is the denominator?} is significantly lower \wx{can you provide a specific number here}, indicating that the simplified texts tend to be mostly concise with this core information. 
The average elaboration ratio---ratio of unaligned sentences to total sentences in a PLS---is less than half of the average deletion ratio (same ratio for a technical abstract), indicating that simplified texts tend to be mostly concise with this core information.

%The overall distribution of the annotations are shown in Figure \ref{fig:my_label2}. Note, this distribution shows the aggregate annotations across all five annotators. Overall, factual error and elaborations are more absent than present in the aligned sentence pairs. Deletions appear to be the most prevalent in the dataset among all the categories, as it was common for the plain language summaries to leave out nonpertinent information that was deemed too complicated. 

%maybe combined these two since factuality annotations are not the main focus of this paper?

\subsubsection{Multilingual Data}\label{sec:data:multihuman}

%%I am thinking put the gold_art_dist.png in here

%\wx{some careful wording will be needed for this sub-section, as we did not manually annotate, but rather, did a somewhat semi-automatic approach (manually verified partially); perhaps, we shall call the dataset ``MC-Clean'' instead of ``MC-human''?} 
As mentioned above, the Cochrane Library provides abstracts and PLS in multiple languages. 
%\wx{both abstracts and PLSs are in non-English; so are we aligning English-to-nonEnglish, or aligning nonEnglish-to-nonEnglish?}. 
These translations have been produced through a combination of volunteer and professional work, %translations by professionals, and
as well as human-verified machine translation.\footnote{More information about the translation procedure can be found at: \url{https://documentation.cochrane.org/display/TH/About+translation+at+Cochrane}.}
%All alignments \wx{what alignments? our alignments?} were performed using the English version of the article. 

To create the multilingual portion of our dataset, i.e., pairs of semantically equivalent \textit{(source, target)} sentences where \textit{source $=$ English abstract}, \textit{target $\in$ PLS in \{en, es, fr, ...\}}. The PLS versions of other languages mostly correspond 1-1 sentence-wise to the English PLS. Thus we use the English PLS as a bridge to align the English abstract with PLS in other languages.

We use a sentence aligner that incorporates LASER multilingual sentence embeddings \cite{Artetxe_2019} %\wx{need some more specifics, what embeddings? XLM-RoBERTa or Sentence-BERT? ADDRESSED} 
combined with a dynamic programming-based alignment algorithm \citep{thompson-koehn-2019-vecalign} to align sentences in the English versions to those in other languages. 
We did this for the entire set of 7,655 abstract/PLS pairs. Multilingual sentence pairs in \datahuman{} consist of these alignments that belong to the 101 articles manually aligned for English.

%From this set, the corresponding multilingual articles, and the corresponding sentence pairs of the annotated \wx{is there any human annotation involved here?} data were extracted. 

%To make the dataset multilingual, the abstracts and PLSs for different languages were scraped from the web.

\paragraph{Human Verification.} To verify that the multi-lingual sentence alignments across different languages of the PLS are valid, we asked 3 expert bilingual annotators (students in our institutions) to evaluate a random sample of 400 sentence pairs to verify that each alignment is a direct translation. Each annotator was highly proficient in both the languages of the alignments being verified. Annotators found zero instances of misalignment. 
%did not find any instances of misalignment.
%Considering this is only a small sample, 
We also analyzed the number of sentences of the English abstract/PLS and their multilingual counterparts, and found that in almost every instance they were practically identical. These assessments, combined with information about the Cochrane Library's methodology in making these translations, instills high confidence that the derived multilingual sentence alignments are valid. %\jessy{We did verify that this is a sentence-by-sentence translation right? It is important to say that s.t. our multi-lingual approach is valid. ADDRESSED}



\paragraph{Dataset Summary.} 
%Figure~\ref{fig:gold_dist} shows the distribution of languages associated with the articles that were annotated \wx{might be a bit confusing to readers if we actually annotate the non-English versions as we did for English} for \datahuman{}. 
While Cochrane provides a trove of diverse multilingual data, these multilingual versions of abstracts and PLS do not consistently exist for all abstracts. Consequently, we were unable to derive a clean set in which all articles are mapped to all languages. This is shown in Figure~\ref{fig:art_dist_noise}.
Almost all of the articles annotated had a Spanish version. There is also a sizable amount of French and Farsi versions of the annotated articles. 
%Overall, this dataset is a diverse trove of multilingual data.

%\wx{may need some slight rephrasing of this paragraph to smooth out} 
For this work, we selected the top three most frequent non-English languages---Spanish, French, and Farsi---to use for training and evaluation. We report the resulting number of paired sentences in each language in Table~\ref{table:train_filtering}. %\jessy{Sebastian, please also include \# of tokens per sentence in the table. We might want to consider transposing the table to fit inside the margin}

%tokens per sentence: complex or simple or both? 


%Alignment-wise agreement on the Cochrane dataset is decent. In a set of articles annotated by three annotators \footnote{This set was not annotated in its entirety by the other two annotators.}, 36.9 percent of the total alignments were agreed upon by all three annotators. The visualization on \ref{fig:my_label4} gives a thorough view behind this value, with many alignments being shared between every two annotators. A major source of disagreement between annotators was focused on multi-alignments (multiple alignments made to the same sentence) that were either captured by some annotators or left out by others. Since the content in the abstracts is highly technical and, in some cases, contrasted significantly in style and vocabulary with the simplified summary, annotators had difficulty determining whether some sentences contained similar meaning. Overall, the annotators were conservative when making alignments, only aligning sentences when they were sure of their alignments. Therefore, the presence of incorrect alignments made by annotators were very low. Annotators typically used ANNO-VIEWER's sentence similarity sorting to verify their alignments or to identify additional multi-alignments.

% The process in which inter-annotator agreement for sentence alignments in the Cochrane dataset is calculated is inspired by the method used by \citet{lan-etal-2021-neural} for word alignments. For each annotator, their alignments were evaluated against a ``gold'' alignment set, derived from the set of alignments where a majority of the other annotators agree. The precision, recall, and F1 scores were calculated from these evaluations.

% Overall, the average F1 score across all annotators is 0.89, indicating decent agreement for the alignment task. A major source of disagreement between annotators was focused on multi-alignments (multiple alignments made to the same sentence) that were either captured by some annotators or left out by others. Since the content in the abstracts is highly technical and, in some cases, contrasted significantly in style and vocabulary with the simplified summary, annotators had difficulty determining whether some sentences contained similar meaning. Overall, the annotators were conservative when making alignments, only aligning sentences when they were sure of their alignments. Therefore, the presence of incorrect alignments made by annotators were very low. Annotators typically used ANNO-VIEWER's sentence similarity sorting to verify their alignments or to identify additional multi-alignments.

%Annotation-wise agreement on the Cochrane dataset is also decent. Most of annotation categories had more than fifty percent agreement, with substitution errors being the category that annotators agreed on the most. However, these percent agreement values are contrasted by the Fleiss' Kappa values, which indicate that that insertion and substitution errors have significantly poorer agreement compared to other categories. Table \ref{tab:my_label6} shows both these metrics on the Cochrane dataset in detail. Paradoxically, the category with the highest percent agreement, has the lowest Fleiss' Kappa score. What this seems to indicate is that there is a high degree of variability in the disagreements in the insertion, substitution, and elaboration ratings. This variability could have been caused by the porous boundaries between a 1 and 2 score for factual errors, and the porous boundaries between a 0 and 1 score for elaborations. Since these determinations are mostly up to the annotators' discretion, varied examples in which some annotators may agree or disagree with each other along these boundaries could account for this variability. 

%\subsection{Automatic Alignments}

%%OLD SECTION


%The Cochrane dataset could be used to train automatic sentence alignment models for simplification in the medical domain. The motivation behind using such a model is to be able to automatically extract a large amount of aligned complex-simple sentence pairs, which can serve to supplant manually collected alignment datasets such as the Cochrane dataset. Annotators had found that aligning sentences was significantly more time consuming that annotating them for factuality. Therefore, automatic alignments could aid with the manual annotation of factuality-driven simplification datasets, especially in the medical domain.

%now this is where I will talk about the different metrics 

%To test whether the dataset is useful for training automatic sentence alignment models, a state-of-the-art CRF and BERT-based alignment model \citep{jiang-etal-2020-neural} was trained individually on the Cochrane dataset and the Newsela dataset that \citet{jiang-etal-2020-neural} originally trained the model on. The resulting F1 scores from testing the models on a subset of the Cochrane dataset that was not used during training can be seen in Figure \ref{fig:my_label5}. Overall, the results show that the model trained on the Cochrane dataset performed better that the model trained on the Newsela dataset. Despite the size of the Newsela dataset, the Cochrane dataset seemed to be able to capture information specific to the way sentences were ordered in technical medical abstracts and their respective plain language summaries.

\subsection{Fully Automated Alignments: \datanoisy{}}\label{sec:datanoisy}

While \datahuman{} provides clean and accurate alignments across multiple languages, human alignment of medical documents is challenging to scale. Fortunately, \datahuman{} enables us to accurately evaluate a variety of \emph{automatic} alignment methods; a good automatic alignment method will help create silver alignments expanding over the entirety of the Cochrane dataset. This is especially important for multilingual alignments, where the number of annotated alignments is significantly lower for some languages. While automatic sentence alignment is standard in text simplification~\cite{zhang2017sentence,xu-etal-2015-problems}, we are not aware of evaluation work for sentence alignment algorithms on medical texts. The construction of \datanoisy{} allows us to create a tiered version of \dataall{} that is large enough for training state-of-the-art neural models. 

%%Insert table 1 here

\input{tables/alignments.tex}

%\input{tables/train_filtering.tex}

\subsubsection{Automatic Alignment on English Data}\label{sec:data:autoalignment}

%In order to further expand upon \datahuman{}, a larger noisy dataset was created through the use of automatic alignments. This is especially vital for multilingual alignments, where the number of annotated alignments are significantly low for certain languages.

We evaluate a series of automatic sentence alignment methods to determine the approach most compatible with the medical data at hand to derive the English side of \datanoisy{}:

%In order to determine the most compatible alignment method, we test several of them were tested against the annotated gold alignments. These methods include the following:

%does some of this need to be moved to the appendix? 
\begin{itemize}
    \item \textbf{Jaccard Similarity}: The Jaccard Similarity score of every possible sentence pair was calculated. We consider pairs that score over a threshold of 0.3 (selected on the validation set) to be ``aligned''; this is the alignment method used in~\citet{xu-etal-2015-problems}.
    \item \textbf{TF-IDF Similarity}: We generated TF-IDF vectors for every possible pair. Pairs were scored based on the cosine similarity of their embeddings. We aligned each sentence in the PLS to the most similar sentence in the corresponding complex version. This is the alignment method used in~\citet{paetzold-etal-2017-massalign}.
    %The document set used for TF.IDF calculations is the entire set of articles used for \datahuman{}.\jessy{Sebastian, how did you calculate TF.IDF (what is the document set here?) ADDRESSED}
    \item \textbf{Sentence-BERT Similarity}: Similar to TF-IDF, but here we use Sentence-BERT embeddings \citep{reimers-gurevych-2019-sentence} instead.\footnote{For both TF-IDF and Sentence-BERT, we tested a version where a similarity threshold is selected; this led to much worse F1 scores, likely due to similarity being used as an absolute measure as opposed to a relative one. }
    %for sentences in every possible pair were generated. Each  sentence in the PLS is aligned to the most similar sentence (measured by cosine) in the complex abstract.
    %The similarity score between pairs were calculated through cosine similarity. Any sentence pairs with a similarity score above a certain threshold are considered aligned.
    \item \textbf{BERTScore}: The BERTScore~\cite{bert-score} between the complex and simplified sentences was calculated for every possible pair, and like for TF-IDF and Sentence-BERT, we considered the highest-scoring pair for each sentence in the PLS to be aligned.
    \item \textbf{Neural CRF Alignment}: We also evaluate a BERT-based CRF alignment model \citep{jiang-etal-2020-neural}. We test both the original model trained on the Newsela dataset, and a model fine-tuned on the training set of \datahuman{}. The hyperparameters used for fine-tuning are the same those used for the original model.
    %trained on a subset of the annotated Cochrane dataset were tested (1149 alignments from 74 articles). These models were evaluated on the same mutually exclusive subset of \datahuman{}(395 alignments from 22 articles). 
\end{itemize}


%TF.IDF Similarity, and SentenceBERT were 0.3, 0.5, and 0.6 respectively, selected on the validation set.

For experiments, we used 395 alignments from 22 \datahuman{} English articles as the test set, and 84 aligned sentence pairs from 5 articles as the validation set. The rest of the 1149 alignments from 74 articles were used for fine-tuning the neural CRF model. Table \ref{table:alignments} reports the precision, recall, and F1 scores of these methods against reference annotated alignments in \datahuman{}. 
%For TF.IDF Similarity and Sentence-BERT Similarity two different approaches were evaluated. This includes a greedy approach, where the highest scoring pair for each simplified sentence is considered aligned, and a thresholding approach, where all pairs with a similarity score above some threshold was considered aligned. Jaccard Similarity was only evaluated using the thresholding approach, and BERTScore was only evaluated using the greedy approach. 
%
%The thresholds used for Jaccard Similarity, TF.IDF Similarity, and Sentence-BERT Similarity were 0.3, 0.5, and 0.6 respectively. These thresholds were determined empirically using a small subset of \datahuman{} (83 alignments from 5 articles), where thresholds that produced reasonable F1 scores with high precision scores were favored.
%
We observe that the CRF alignment model trained on the Cochrane dataset achieved the best F1 measure; this is unsurprising, as it is the state-of-the-art supervised method. We therefore adopt this Neural-CRF$_{\text{Cochrane}}$ alignment model on all abstract-PLS pairs, other than those in \datahuman{} already, to create \datanoisy{}.

%In order to see the effect of the noisiness, we created a separate dataset that filtered out potentially "noisy" alignments from the COCHRANE-NOISY dataset. We use the method described in \citet{kim-etal-2021-bisect}, which was used in the context of a sentence-splitting dataset. However, we modified this method to account for sentence-to-sentence alignments that encompass the COCHRANE-NOISY dataset.
\paragraph{Filtering.}
Although the CRF model handles unaligned sentences by default, the resulting data remains noisy. We therefore adapt the method described in \citet{kim-etal-2021-bisect}, initially used in the context of  sentence-splitting, to further filter misalignments in \datanoisy{}.
This method can be described as follows: For each sentence pairing identified by the CRF model, we derive the set of lemmatized tokens in the complex and simple sentence denoted by $\mathcal{L}_c$ and $\mathcal{L}_s$ respectively. 
If the proportion of the overlapping tokens from the simplified sentence exceeds a threshold $r$, it is included in the filtered dataset:
\begin{equation}
    r=\frac{|\mathcal{L}_c \cap \mathcal{L}_s|}{|\mathcal{L}_s|}
\end{equation}
\noindent We used $r=0.5$ to strike a balance between the number of potential misalignments in the dataset and the extractiveness of the data. 
%as possible, while ensuring that the remaining alignments in dataset were not all very similar or the exact same sentence on both the complex and simple side. 
Overall, as evident in Table \ref{table:train_filtering}, this filtering process reduced the dataset size by about half. %\wx{TODO EMNLP add about the corresponding precision, recall, F1 of ``CRF-Cochrane w/ filtering'', in a similar calculation of results shown in Table 3.}. 

\subsubsection{Multilinguality}\label{sec:data:multinoisy}

\begin{figure}[t]
    \centering
    \includegraphics[width=\linewidth]{figures/art_dist_anno.pdf}
    \includegraphics[width=\linewidth]{figures/art_dist.pdf}        
    \caption{For English abstracts included in \datahuman{} and \datanoisy{}, the number of corresponding PLS across languages. From left to right (bottom): English (en), Spanish (es), French (fr), Farsi (fa), Chinese (zh), Japanese (ja), Portuguese (pt), Korean (ko), Thai (th), German (de), Russian (ru), Malay (ms), and Croatian (hr).}
    %\wx{TODO EMNLP make these figures shorter, in similar proportion as in Figure 2}.}
    \label{fig:art_dist_noise}
\end{figure}

We use the same 1-1 alignment property between English and other languages in Cochrane abstracts and PLS described above (Section~\ref{sec:data:multihuman}) to derive the multilingual portion of \datanoisy{} from the English data described in Section~\ref{sec:data:autoalignment}. 
%multilingual data was collected and processed for the entire set of abstract-PLS pairs used, which includes the set of articles that the noisy dataset was derived from. 

As shown in Figure \ref{fig:art_dist_noise}, the distribution of the articles and sentence pairs across language in the noisy dataset is similar to that of the human-annotated dataset. There is significantly more data present for English, Spanish, French, and Farsi as compared to other languages. 

\section{Evaluation of Simplification Models}

\dataall{} enables extensive evaluation of multilingual sentence simplification systems simultaneously across 4 languages. 
In this section we present the first study of this kind (to our knowledge), assessing zero-shot and fine-tuned models (Section~\ref{sec:exp:models}) with both automatic metrics (Section~\ref{sec:exp:autoeval}) and human evaluation (Section~\ref{sec:exp:humaneval}) for medical text simplification.


%Another point of interest with the use of the Cochrane dataset lies in the task of multilingual simplification. Since the complex-simple sentence pairs in the dataset can be aligned to other multilingual sentence pairs, it could be used for training a multilingual simplification model for the medical domain. 

%To test out this idea, a mT5 model \citep{xue-etal-2021-mt5} was fine-tuned on a training set of complex, English to simple, Spanish sentence pairs from the cochrane dataset. 

%The development of this model is still in the preliminary stages. However, there are some preliminary results. Generations from the fine-tuned mT5 model on a test set derived from the Cochrane dataset show that the model is able to generate a topically similar sentence to the original English sentence. However, the model deletes large portions of pertinent information in the sentence, leading its generations to score poorly on both BLEU \citep{post-2018-call} and BertScore \citep{bert-score} as displayed in Table \ref{tab:my_label7}. Perhaps with more fine-tuning of the hyperparameters and a better understanding of the generated text through human evaluation, a more ideal multilingual simplification model for the medical domain can be created. 

\subsection{Models}\label{sec:exp:models}
We experiment with  zero-shot and fine-tuned models, as well as a simplify-then-translate pipeline.

\paragraph{Zero-shot models}
\begin{itemize}
    \item \textbf{GPT-3 zero-shot}: we evaluate zero-shot simplifications generated by the GPT-3-davinci-003 model using a prompt similar to that used in \citet{august2022paper}, adapted for multilinguality:
%\vspace{-0.5em}
\begin{quote}
\begin{footnotesize}
 \textit{My fifth grader asked me what this sentence means: [TEXT TO SIMPLIFY] I rephrased it for him in [LANG], in plain language a fifth grader can understand:}
\vspace{-0.5em}
\end{footnotesize}
\end{quote}

\item \textbf{GPT-3 simplify-then-translate}: GPT-3 has been shown to have strong performance on English simplification for medical texts~\cite{shaib2023summarizing}. Therefore, we evaluate a pipeline model first using GPT-3 for English simplification using the above prompt, and then translating the simplified text to other languages with a strong translation model (Google's Cloud Translation API). 
%I used google translate 
%Note however that this pipeline is far from ideal due to variability in translation quality across languages~\cite{ruder2021xtreme} and other issues including cost and interpretability as discussed in~\citet{vu-etal-2022-overcoming}.

\item \textbf{Flan-T5 zero-shot}: We also evaluate zero-shot Flan-T5~\cite{chung2022scaling} performance. We used a simple prompt, specifically prepending \emph{``Simplify this sentence:''} to the input (complex) sentence.\footnote{Preliminary experiments showed that \citet{august2022paper}'s prompt, though worked well on GPT-3, did not yield good results with Flan-T5.} When simplifying to languages other than English, the prompt is changed to \emph{``Simplify this sentence in [LANG]:''}. Unfortunately, we were unable to generate simplifications in Farsi using Flan-T5, so we only evaluated this system on English, Spanish, and French.  %were evaluated on this system.

\end{itemize}

\paragraph{Fine-tuned models}
\begin{itemize}
    \item \textbf{mT5}: we fine-tune separate mT5$_{\text{base}}$ models~\cite{xue-etal-2021-mt5} on different (source, target) language pairs: (English, English), (English, Spanish), (English, French), and (English, Farsi).
    \item \textbf{Flan-T5 fine-tuned}: we further evaluate fine-tuned versions of Flan-T5 for each language pair, following the setup of its zero-shot counterpart. This system also failed to generate Farsi outputs.
\end{itemize}


\paragraph{Training Setup.} We evaluate models on train/test/validation splits shown in Table~\ref{table:splits}. The train split is composed entirely of data from \datanoisy{} while test and validation splits are subsets of \datahuman{}. Fine-tuned models (mT5, Flan-T5) were trained over a single epoch with a learning rate of 5e-5 and used the AdamW optimizer. For both mT5 and Flan-T5 (zero-shot and fine-tuned), nucleus sampling with a top-p of 0.95 was used as the decoding strategy. GPT-3 was evaluated using a temperature of 0.7.

\input{tables/splits.tex}


% Both the original gold dataset and the noisy dataset were both evaluated on the task of multilingual simplification. In order to evaluate for this task, eight mT5 models \citep{xue-etal-2021-mt5}\jessy{add Flan-T5, two settings ADDRESSED} was fine-tuned on eight different datasets. These datasets are derived from the previously mentioned noisy dataset and filtered noisy dataset, and they pair complex English sentences to simplified sentences in the following languages: English, Spanish, French, and Farsi. These models were then evaluated on an evaluation set derived from a subset of gold alignments not used in the training of these models. 

% The mT5 models used is specifically MT5-Base, and the outputs used for evaluation were generated using nucleus sampling. 

% As a baseline, we also evaluate zero-shot simplifications from the GPT-3-davinci-003 model. A very similar prompt to that used in \citet{august2022paper}, which we adapted for multilinguality, was used to prompt for simplified versions of complex sentences in the evaluation set as shown below: \jessy{Show exact prompt please. ADDRESSED}
% \medskip
% \begin{footnotesize}
%  My fifth grader asked me what this sentence means: [TEXT TO SIMPLIFY] I rephrased it for him in [LANG], in plain language a fifth grader can understand:
% \end{footnotesize}
% \medskip

%We also used Flan-T5 \cite{chung2022scaling} as another baseline. We evaluated zero-shot simplification on Flan-T5 as well as simplification with Flan-T5 fine-tuned on the noisy dataset. A simple prompt was used where "Simplify this sentence:" was prefixed on the input complex sentence. When simplifying to languages other than English, the prompt is changed to "Simplify this sentence in [LANG]:" and prefixed to the input instead. Unfortunately, we were unable to generate simplifications in Farsi through Flan-T5, so only English, Spanish, and French were evaluated on this system.

\subsection{Automatic Evaluation}\label{sec:exp:autoeval}

%make sure to cite

\input{tables/mt5_auto_data.tex}

\paragraph{Metrics.} Model outputs were evaluated through five automatic evaluation metrics: 

$\bullet$ \textbf{BLEU} \citep{post-2018-call}. We report both using the aligned simplified sentence as reference \textbf{(o, s)}, and using the original, complex sentence as reference \textbf{(o, c)}.

$\bullet$ \textbf{BERTScore} \citep{bert-score}. We report both with and without language-specific scaling; we use RoBERTa-Large as the underlying multilingual embedding. 

$\bullet$ \textbf{SARI} \citep{xu-etal-2016-optimizing}. In contrast to BLEU and BERTScore, SARI takes into account both the original and simplified references in a single score focusing on edit operations.

$\bullet$ \textbf{Least-Common Subsequence (LCS)}. We calculate the longest common subsequence, a distance metric, and has an inverse relationship with the actual least common subsequence. This metric estimates the extractiveness of outputs (lower means more extractive).\footnote{Exact implementation details found here: \url{https://github.com/luozhouyang/python-string-similarity\#metric-longest-common-subsequence}.} 

%\wx{spell out the main reason ADDRESSED}
We do not include Flesch-Kincaid as a metric, for reasons stated in~\citet{tanprasert-kauchak-2021-flesch}, which provides a compelling analysis on how easily it be manipulated, and instead opt for human evaluation of simplicity in Section~\ref{sec:exp:humaneval}.
%Both BLEU and BERTScore were evaluated between the generated model outputs and the corresponding gold simplified sentence. SARI and LCS also took into account the original complex sentence, which had to be translated using the multilingual dataset into the same language as the simplified sentence. While SARI assesses overall quality of the simplifications, CLS focuses on the extractiveness of outputs. 

%We additionally report readability. In order to have a fair comparison across languages, we chose to report a single measure by back-translating the outputs into English (with Google Translate) and report the Flesch-Kincaid grade level. 
%\jl{Just a reminder to include FK scores in the appendix (NOT important for arxiv.}
%is only applicable to English text, so all multilingual data were translated to English using Google Translate before evaluating this particular metric. 

\input{tables/data_extractiveness.tex}

\paragraph{Results.} Results of these evaluations are presented in Table \ref{table:mt5_auto}. 
%\jessy{TODO EMNLP create a table recording the crappy MC-clean only results for fine-tuned models.}
The data in this table show a common trend in that filtering (Section~\ref{sec:data:autoalignment}) largely improves performance, indicating that filters improve data quality. 
%However, this does come at the cost of poorer simplification as indicated by SARI scores. Another 
A very visible trend in this data, is that across the board, with the exception of the GPT results, English simplifications vastly outperform those of other languages. This probably due to the vast resource gap between English and the other languages, as well a possible bias towards English in the pre-trained mT5-base model. 

We observe exceedingly low BLEU scores when the simplified version is used as reference, compared to the complex version. Given that BLEU is a very lexical-centric metric, this reveals that models tend to translate rather than simplify. Upon inspection, we find that 
%The results here also reflect several problems with using BLEU in these evaluations. The 
simplified sentences in the Cochrane dataset frequently featured insertions and elaborations, creating at times an information mismatch between the model outputs and the corresponding reference simplifications. Moreover, the style in which plain language summaries were written varied greatly. 
%These reasons are why the BLEU scores when comparing outputs and the simplified gold sentences are unusually low. 

Another attribute that is of importance when judging simplification is the level of extractiveness, or how much the output copied the input. 
%The primary metric used to judge this is LCS distance, which gives an understanding of how much lexical overlap there is between input and the output. 
Based on the LCS metric, it seems that while GPT-3 produces less extractive outputs than English mT5, for the other languages the opposite is true. Table \ref{table:dataset_statistics} reports BLEU and LCS scores between the reference complex and simple sentences in the test set., providing a ``reference'' level of extractiveness in the data. 
With the exception of English, the mT5 outputs trained on \datanoisy{} were much closer to these values than their GPT counterparts.  

%flan-t5

Extractiveness and poor multilingual simplifications are also evident in the results for zero-shot Flan-T5 generations. For multilingual simplifications, in particular, fine-tuning significantly increased the LCS distance while improving BLEU and BERTScore metrics, indicating higher quality and less extractive simplifications. Interestingly, English simplifications generated by both settings have a significantly lower LCS distance compared those generated by other systems. Why this occurs is unclear to us and requires further analysis. 

The simplify-translate approach to simplification in different languages elicited similar results as its English counterpart and clearly produces less extractive generations compared to zero-shot multilingual simplification. In terms of LCS and SARI, this approach resulted in similar scores as those produced by fine-tuned models. While it is appears that the simplify-translate approach improved upon the zero-shot multilingual performance for GPT, it is difficult to draw conclusions about its performance relative to fine-tuned models using automatic metrics alone. 
%\jessy{Include a few sentences about zero shot vs fine-tuning vs simplify-translate and/or different systems? ADDRESSED}


%%WHAT IS THIS FACTOR?????

%One of the big limitations of using automatic evaluation metrics on this dataset is evident from the low BLEU scores across all the trained models. The simplified sentences in the Cochrane dataset frequently featured insertions and elaborations, creating at times an information mismatch between the model outputs and the corresponding gold simplifications. Moreover, the style in which plain language summaries were written varied greatly. These attributes makes it difficult for automatic metrics to evaluate simplification for this particular dataset. 



\subsection{Human Evaluation}\label{sec:exp:humaneval}

\input{tables/human_eval.tex}

Finally, we perform human evaluation of the factuality, linguistic quality, and simplicity of model outputs. 
We also evaluate the \textbf{reference simplifications}. One hundred outputs were evaluated for each system.
While the alignment may be sound, the references may still contain excess deletions or inconsistencies with the original text; prior work  ~\citet{devaraj-etal-2022-evaluating}  found similar phenomena with the Newsela and Wiki datasets. Annotators were blinded to the system ID (or whether they are evaluating the manually aligned pairs from the texts themselves).
%, as well as dimensions of factuality captured in~\citet{devaraj-etal-2022-evaluating}. 

\paragraph{Metrics.} We manually evaluate the following aspects:
%
(1) \textbf{Factual faithfulness}: We measure overall factuality using a 0-2 scale, where 0 indicates no factual %or fluency 
issues and 2 indicates severe factual issues.
%
%(2) \textbf{Hallucination}: this is a factuality dimension with a 0/1 choice where 1 means that there is information not present in the original English sentence.
%
%(3) \textbf{Excessive deletion}: this is also a factuality dimension with a 0/1 choice evaluating whether key information is being omitted during simplification, a common error in systems~\cite{devaraj-etal-2022-evaluating}.
%
(2) \textbf{Fluency}: We rate linguistic fluency of outputs using a scale of 0-2, where 0 indicates fluent output and 2 indicates severe linguistic issues.
%
(3) \textbf{Simplicity}: Simplicity is assessed on a scale of -2 to 2, where -2 indicates heavy oversimplification, 0 indicates ideal simplification, and 2 indicates heavy under-simplification.

%The outputs of the models were also evaluated by humans. For each language, we had a proficient speaker of that language annotate these outputs on five aspects: hallucinations, excessive deletions, factual faithfulness, fluency, and simplicity. For hallucinations and excessive deletions, annotators were asked a binary yes or no as to whether they were present in the generated text. Factual faithfulness and fluency were both rated on a scale of 0-2, where 0 indicates no factual or fluency issues and 2 indicates severe factual or fluency issues. Simplicity is analyzed on a scale of -2 to 2, where -2 indicates heavy oversimplification, 0 indicates ideal simplification, and 2 indicated heavy under simplification. 
These attributes as well as the specific criteria are further described in Appendix~\ref{app:humaneval}. 

%todo actual analysis

\paragraph{Results.}
The human evaluation results presented in Table \ref{table:human_eval} %reflect 
agree with many of the %results from the 
automatic metrics. 
First, annotators found English outputs from the mT5 models to be more factual and fluent than those from the other languages. Similarly, factuality and fluency also improved with the filtered dataset for the most part (as was also indicated by the automatic metrics). %This is reflective of results found using automatic metrics and is 
This is probably due to filtering removing less extractive sentence pairs from the training set. 
However, for French and Farsi, filtering slightly worsened the factuality and fluency, perhaps due to the fewer number of examples in the data. As for the effect of filtering on simplicity, with the exception of English outputs, filtering also seems make outputs simpler. 

%In the case of French, although these specific attributes did not improve, the number of hallucinations and excess deletions decreased with filtering. With regards to simplicity, filtering for the most part increased the complexity of the generated text. This is reflective of results found using automatic metrics and is probably due to filtering removing less extractive sentence pairs from the training set.  

%Figure \ref{fig:human_data} shows the distributions of the human evaluation scores. 
There is a stark difference in all three characteristics between the GPT-3 and the mT5 outputs. GPT-3 produced significantly more factually consistent and more fluent text. 
With respect to simplicity, mT5 outputs were deemed simpler with the exception of English. 
However, qualitative feedback from annotators suggests that non-English GPT-3 outputs are skewed due to a severe degree of extractiveness; in some cases, the output is simply a word-for-word translation of the input. 
This inflates the factuality and fluency scores, but this level of extractiveness is manifest in the simplicity scores. The only area where GPT-3 does proper simplification is in the typical English to English case. It seems GPT-3 may be limited in its ability to perform  multilingual simplification.

The trends in the results for Flan-T5 mirror those for GPT-3. When comparing zero-shot generations to fine-tuned generations, it is clear that Flan-T5 is limited in its ability to perform  multilingual simplification. Not only are generations less simplified, but they frequently have factual and fluency errors. 

The simplify-translate approach proved to be fairly strong compared to other systems which directly performed multilingual simplification. The current state of direct multilingual simplification in these large language models seems to be not yet surpassing monolingual simplification combined with machine translation. However, as discussed in Section~\ref{sec:intro}, a pipeline system does come with its drawbacks in terms of cost and robustness.
%This gap in ability could indicate a lack of an intrinsic understanding of languages within these models. 
%Simplification as a task is "perceived" by these models as pattern matching as opposed to the concept of making text easier to read. %If a more conceptual understanding of these tasks are ingrained in language models, generations produced by direct multilingual simplification should be just as ideal as indirect approaches. 


Annotators also evaluated the reference labels of each complex input from the dataset. Overall, with the exception of Farsi, these references were deemed relatively fluent and simplified. However, due to insertions and deletions of information that naturally occur in the data, factuality errors were detected by annotators; these findings echo those in~\citet{devaraj-etal-2022-evaluating}. 


\paragraph{Correlation with automatic metrics.}  

Table~\ref{table:correlation} displays the Pearson correlation between automatic metrics and the human evaluation scores. Overall the correlation between them is mostly weak. BLEU and BERTScore, not surprisingly, does have a weak inverse correlation with factuality and fluency measures. The metric with the strongest correlation to human scores is LCS, showing a moderate positive correlation with factuality (more abstractive sentences tend to contain more factual errors), as well as a moderate inverse correlation with the simplicity score (more abstractive sentences tend to be simpler). The other simplification metric, SARI, had varied results depending on the language. 

\input{tables/correlation}

%add in examples
\paragraph{Examples of common errors.}
In addition to these quantitative results, annotators provided examples of interesting errors they found while evaluating. One common error that was found in outputs from all evaluated systems were mistranslated acronyms. Medical acronyms often differ from one language to another. However, many systems are limited in their ability to properly translate this technical knowledge. Usually, the acronym is either not translated, or translated incorrectly, often randomly. The following example in French was generated by mT5 fine-tuned on the unfiltered version of \datanoisy{}.
%acronyms
\begin{quote}
\begin{footnotesize}
 \textit{Input complex sentence}: Stress and a sedentary lifestyle are major determinants of cardiovascular disease (\textbf{CVD}). \\
 \textit{Output}: Le stress et le règlement inactif sont des causes importantes de maladies cardiovasculaires (\textbf{AVC}) les plus courants. \\
 \textit{Gloss}: The stress and inactive regulation are the most common important causes of cardiovascular disease (AVC)
\end{footnotesize}
\end{quote}

%might need more context here.
\noindent The correct translation of CVD, or cardiovascular disease, in French is MCV, not AVC. However, interestingly, AVC is the French acronym for stroke, indicating there is some relevance in the model output to the original context. 

%mishaps in gendered language

Fluency issues were especially common in outputs generated by mT5 and Flan-T5. In the case of Flan-T5, in particular, misspellings and incorrect applications of gendered language are quite prevalent. Consider the following example in Spanish generated by Flan-T5: 

\begin{quote}
\begin{footnotesize}
 \textit{Input complex sentence}: The rates were 24.5 for the sponge and 10.9 for the diaphragm in the UK trial. \\
 \textit{Output}: Las tasas de asistencia respiratoria fueron de un 2,4 para la secreción \textbf{del} \underline{vejiga} y 10,9 para el \textbf{diafragmata}. \\
 \textit{Gloss}: The rates of respiratory assistance were 2.4 for the secretion of the bladder and 10.9 for the diaphragm. 
\end{footnotesize}
\end{quote}


\noindent This example has a number of errors. There are many hallucinations that include the insertion and substitution of irrelevant information. However, with respect to fluency, the main issue is the incorrect gender used for the word ``vejiga'' as well as the misspelling of the word ``diafragma'' as ``diafragmata''. The important thing to note here is that most of these errors are localized to technical words or phrases. %There still needs to be more work done to 
More work needs to be done to adapt large language models to these niche vocabularies. 

More notable examples can be found in Appendix \ref{app:note_ex}.
%\jessy{Seems the annotators summarized the errors, please make sure they are consistent with the main text here! ADDRESSED}
\section{Conclusions}

This paper introduces the first human-aligned multilingual text simplification dataset, \datahuman{}, for the medical domain for the languages of English, Spanish, French, and Farsi. We further expanded this dataset using automatic alignments to create a much more vast but noisier dataset, \datanoisy{}, that could be used for training language models. We also performed an evaluation of multilingual simplification for various systems, testing some of their zero-shot capabilities as well their performance when fine-tuned on \datanoisy{}.

%\section*{Limitations}

%\section*{Ethical Consideration}
%add more

%This paper presents several avenues in which the factuality of text simplification models can be improved, especially in the medical domain. First, we introduce the Cochrane dataset which is annotated with factuality in mind. We also explore some methods for generating synthetic data, with the eventual goal of training a robust factuality classifier. 

%this is where I talk about the future
%The next steps in this research involve performing a more robust evaluation on the Cochrane dataset, further analyzing its capabilities as a dataset used for automatic sentence alignments, multilingual simplification, and factuality classification. Additionally, more work needs to be done to evaluate current synthetic generation methods and explore other possibilities. 

%\input{tables/alignments.tex}
%\input{tables/data_extractiveness.tex}
%\input{tables/mt5_auto_data.tex}
%\input{tables/train_filtering.tex}
%\input{tables/bert_metric.tex}
%\input{tables/human_eval.tex}

\section*{Acknowledgements}
This research was partially supported by National Science Foundation (NSF) grant IIS-2145479, and by the National Institutes of Health (NIH) under the National Library of Medicine (NLM) grant 2R01LM012086.
We acknowledge the Texas Advanced Computing Center (TACC)\footnote{\url{https://www.tacc.utexas.edu}} at UT Austin for many of the results within this paper.


% Entries for the entire Anthology, followed by custom entries
\bibliography{anthology,custom}

\appendix
\newpage
\onecolumn
\section{Human Evaluation Framework}\label{app:humaneval}
The following is the exact framework that annotators used for evaluating simplification outputs. 
\input{tables/human_eval_framework.tex}

\section{Human Evaluation Score Distributions}

Figure~\ref{fig:human_data} show the distributions of the human evaluation scores for all evaluated systems. 

\begin{figure}
    \centering
    \includegraphics[width=\linewidth]{figures/output_file_en.pdf}
    \includegraphics[width=\linewidth]{figures/output_file_es.pdf}
    \includegraphics[width=\linewidth]{figures/output_file_fr.pdf}
    \includegraphics[width=\linewidth]{figures/output_file_fa.pdf}
    \caption{These graphs show the distribution of human evaluation scores for each evaluated system in English, Spanish, French, and Farsi.}
    \label{fig:human_data}
\end{figure}

\section{Human Evaluation Agreement}

\input{tables/eval_agg_pagg.tex}
\input{tables/eval_agg_pagg_maj.tex}

In addition to evaluating outputs in their respective languages, 3 out of the 4 human evaluators (for English, French, and Spanish) also evaluated the four sets of English outputs (unfiltered mT5, filtered mT5, GPT-3, and gold reference labels). These were collected 
%for calculating agreement and measure 
to estimate how similarly annotators would evaluate outputs.

Table~\ref{table:pagg} and Table~\ref{table:pagg_maj} show the percent agreement for each human evaluation measure for the evaluated outputs. Overall, there is moderate agreement among annotators for most systems. 
%However, agreement for mT5 outputs seems to be weaker compared to other systems. 

%Because of the wide range in percent agreement, majority percent agreement, which determines the percent of instances where a majority of the annotators agree, was also calculated. Table~\ref{table:pagg_maj} presents these results, indicating high agreement among a majority of annotators. 


%In addition to evaluating outputs in their respective languages, most annotators also evaluated the four sets of English outputs (unfiltered mT5, filtered mT5, GPT-3, and gold reference labels). These results were used for calculating agreement. Table~\ref{table:fleiss} presents Fleiss' kappa scores for each evaluation criterion and system. 

%For GPT-3 outputs and gold reference labels from the dataset, the kappa values are low. This is largely because both of these sets typically lacked factual or fluency errors and had low variability. Therefore, if there are disagreements in the minority class where an error may be present, the kappa values get disproportionately affected. 

%To mitigate this effect, agreement was also calculated as follows: For each annotator, first take the Pearson correlation between their results and the results of the other annotators average together. The final correlation value is the average of these correlation values. Table~\ref{table:pearson} presents the agreement results using this calculation. 

%Overall, there is mostly moderate agreement among annotators in this human evaluation task. A notable exception is the agreement result for GPT-3 outputs. This could once again be caused by the minority class effect, since these outputs usually did receive consistently good scores with low variability. 

\section{Alignment Analysis}\label{app:align_analysis}

\input{tables/align_analysis.tex}

Since annotators were given total freedom to align sentences, many different alignment relationships are present in \datahuman{}. To quantify the proportion of alignments that belong to these alignment relationships, two methods were used for analysis. For future reference, 1-1, N-1, 1-N, and N-M alignments refer to number of complex sentence aligned to the number of simple sentences in an alignment group. 

\paragraph{Method A.} This method treats alignments in a document as edges in a bipartite graph, with complex and simple sentences as vertices. Relationships are found by tracking the connected components in this graph through a depth-first search. The type of relationship is determined by a 2-tuple of the number of complex sentences and the number of simple sentences in a connected component. 

\paragraph{Method B.} This method is an extension of Method A that specifically targets on breaking up N-M alignment relationships. While Method A counts any connected component as an alignment group, this method requires that each component must be fully connected (every complex sentence is aligned to every simple sentence in the group) as well. As such, an N-M alignment group that is not fully connected is broken up into smaller fully connected components. 

The results of this analysis is presented in Table~\ref{table:atype_tab}. The results from Method A can be viewed as a lower bound for 1-1, N-1, and 1-N, alignment types. Method B could produce different results depending on how the N-M alignment groups are broken up. It is difficult to know exactly how to break up an alignment group in Method B without knowing the annotator's intentions, so heuristic methods were used. For these results, the alignment groups were broken down such that simple sentences that were aligned to all complex sentences or vice versa were first grouped together. Then, the rest of the alignments were split into 1-N or N-1 groups. 
\newpage
\onecolumn
\section{Notable Examples}\label{app:note_ex}

\subsection{Good Simplifications}

Below are some examples of good simplifications made by the systems. GPT3 systems in particular were good at explaining medical terms and information present in parentheses. Meanwhile, other systems like Flan-T5-ft (r=0.5) and Flan-T5 (0-shot) had fluency issues and hallucinations even in the best simplifications and had more difficulty with longer input sentences. mT5 outputs had issues with extractiveness and retained complex medical vocabulary. 

\input{ex_tables/good_simplifications.tex}

\subsection{Fluency}

Fluency errors across systems include repetition and grammatical errors, as well as the use of foreign words in the Flan outputs. 

\paragraph{Repetition.}This category includes examples of fluency errors involving the repetition of a single phrase or word that confuses the meaning of the output and, in some cases, makes it completely meaningless. This error was present in all systems except for the GPT3 (0-shot) and GPT3-simp-trans systems. 

\input{ex_tables/fluency_rep.tex}

\paragraph{Grammar.} This category includes examples of grammatical issues in the output sentences, such as the overuse of prepositions, spelling errors, and disagreement between articles and nouns. Multiple prepositions appeared sequentially in a way that was incoherent, and there were instances where articles did not agree with nouns in gender or number.  

\input{ex_tables/flu_grammar.tex}

\paragraph{Foreign words (Flan-T5).} This category includes examples of fluency errors involving the use of foreign words in the output sentences. For example, Flan-T5 (0-shot) produced a French output that started with the English phrase ‘in four studies’, and Flan-T5-ft (r=0.5) produced an English output that started with the Spanish word ‘otros’. This type of error was mostly found in the Flan-T5-ft (r=0.5) and Flan-T5 (0-shot) systems. 

\input{ex_tables/flan_foreign.tex}

\subsection{Factuality}

Factuality errors displayed by the systems could be broadly categorized into 3 types - minor hallucinations, extreme hallucinations, and contradictions.

\paragraph{Minor hallucinations.} This category includes examples where the output contained minor details that were not present in the input (hallucination). The systems would hallucinate details like numbers, dates, medical terms, incorrect expansions of acronyms, etc. GPT3 systems would also misinterpret the context of words present in the input. In one of the examples, the word ‘rates’ in the input is referring to ‘pregnancy rates’ but GPT3 misinterpreted the word to mean ‘cost’.

\input{ex_tables/fact_minor.tex}

\paragraph{Extreme hallucinations.} This category includes examples of hallucinations that were extremely irrelevant. Information hallucinated in the output sentences has no connection to the information present in the input. This degree of hallucinations was much more prevalent and extreme in the Flan systems as compared to other systems.

\input{ex_tables/fact_extreme.tex}

\paragraph{Contradictions.} This category includes examples where the output directly contradicts ideas stated in the input. This error was infrequent in the GPT3 systems but was equally prevalent in other systems.

\input{ex_tables/fact_contra.tex}

\subsection{Simplification}

Simplification errors included instances of the system being overly extractive, oversimplification of terms and ideas, and excessive deletion of entire parts of the original text. 

\paragraph{Extractive.} GPT3 (0-shot) was highly extractive and failed to explain complex medical language in everyday terms that a general audience could understand. The system also left in statistics from the input sentence that are not interpretable to the general public. mT5 (r=0) exhibited similar patterns with regards to extractiveness. 

\input{ex_tables/simp_extract.tex}

\paragraph{Oversimplification} Flan-T5-ft (r=0.5) had issues with excessive deletions, resulting in fragmented sentences that failed to communicate the meaning of the input sentence. Excessive deletion in mT5 (r=0) and mT5 (r=0.5) manifested as a loss of information that was necessary to preserve the meaning of the input sentence. The resulting outputs were missing critical information,  causing them to be generic and vague, such as in the Spanish mT5 (r=0.5) example that discusses the use of RIC for ischemic stroke prevention. 

\input{ex_tables/simp_over.tex}

\subsection{Other Errors}

\paragraph{Repetition of output (GPT3 (0-shot)).} The GPT3 (0-shot) system had a unique error that exclusively appeared in the French outputs where a separate paraphrase was generated in addition to the main output sentence. The system sometimes gave a generated output, then repeated the same information in different words using the phrase ‘in other words’ or simply generating two different versions of a simplified output.

\input{ex_tables/others_rep_output.tex}

\paragraph{Acronyms.} Across all systems, a frequent issue that arose when simplifying medical text was acronyms. These issues can be further broken down into failure to translate into the target output language, hallucinated acronym generations, and factually incorrect generations. 

\paragraph{Acronym translation.} Systems failed to translate the input sentence’s acronym from English into Spanish or French. GPT3 (0-shot) would explicitly state that the acronym was in English, rather than translating, in some cases.  

\input{ex_tables/others_acro_gen.tex}

\paragraph{Acronym hallucination.} Flan-T5-ft (r=0.5) hallucinated acronyms in the output sentence that do not exist in the target language. This occurred across all languages and in both Flan and mT5 systems.

\input{ex_tables/other_acro_flan.tex}

\paragraph{Acronym factuality.} Flan-T5 (0-shot) and mT5 (r=0) produced factuality issues in the output sentences. In the Spanish output example, Flan generated the acronym for AIDS (SIDA), though the input was referring to randomized controlled trials (RCTs). In the French example, mT5 (r=0) generated the acronym for a stroke (AVC), but the input sentence refers to cardiovascular disease (CVD). 

\input{ex_tables/others_flan_fact_acro.tex}

\paragraph{Input hallucination (GPT3).} The systems GPT3-simp-trans and GPT3 (0-shot) show some minor hallucination by referencing the input sentence in the output. Some output generations would start with ‘this phrase’ or ‘this sentence’ in talking about the input. This error was not found in any of the other systems. 

\input{ex_tables/others_input_hal.tex}

\section{{\sc anno-viewer}}\label{app:annoviewer}

{\sc anno-viewer} is inspired by a similar annotation tool that was used in \citet{jiang-etal-2020-neural} for correcting crowdsourced alignment labels used for training and evaluating a neural CRF model for aligning sentences. 

The primary function of this tool is to enable annotators to make alignments efficiently. {\sc anno-viewer} also enables annotators to make factuality annotations for alignments. These annotations are largely based from the factuality annotations used in \citet{devaraj-etal-2022-evaluating}, and also includes an additional field to annotate for elaborations in a similar manner. 

This annotation tool also has the additional functionality of allowing annotators to used existing similarity measures to help find sentence alignments faster. When a sentence is selected for alignment, the tool can sort the other document by which sentences are most similar (determined by the automatic similarity measure) to the selected sentence.

\begin{figure*}[t]
    \centering
    \includegraphics[width=\linewidth]{figures/alignment_tool.png}
    \includegraphics[width=\linewidth]{figures/alignment_tool_sorted.png}
    \caption{Screenshots of {\sc anno-viewer}. The sentence sorting tool is featured in the bottom image.}
    \label{fig:anno_viewer}
\end{figure*}

\end{document}

